Unveiling the main sequence of galaxies at $z \geq 5$ with the James Webb Space Telescope: predictions from simulations

We use two independent, galaxy formation simulations, FLARES, a cosmological hydrodynamical simulation, and SHARK, a semi-analytic model, to explore how well the James Webb Space Telescope (JWST) will be able to uncover the existence and parameters of the star-forming main sequence (SFS) at $z=5\to10$, i.e. shape, scatter, normalisation. Using two independent simulations allows us to isolate predictions (e.g., stellar mass, star formation rate, SFR, luminosity functions) that are robust to or highly dependent on the implementation of the physics of galaxy formation. Both simulations predict that JWST can observe $\ge 70-90\%$ (for SHARK and FLARES respectively) of galaxies up to $z\sim10$ (down to stellar masses of $\approx 10^{8.3}\,\rm M_{\odot}$ and SFRs of $\approx 10^{0.5}\,\rm M_{\odot}\, yr^{-1}$) in modest integration times and given current proposed survey areas (e.g. the Web COSMOS $0.6\,\rm deg^2$) to accurately constrain the parameters of the SFS. Although both simulations predict qualitatively similar distributions of stellar mass and SFR, there are important quantitative differences, such as the abundance of massive, star-forming galaxies, with FLARES predicting a higher abundance than SHARK; the early onset of quenching as a result of black hole growth in FLARES (at $z\approx 8$), not seen in SHARK until much lower redshifts; and the implementation of synthetic photometry, with FLARES predicting more JWST-detected galaxies ($\sim 90\%$) than SHARK ($\sim 70\%$) at $z=10$. JWST observations will distinguish between these models, leading to a significant improvement upon our understanding of the formation of the very first galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
